PCRAFT: Capacity Planning for Dependable Stateless Services

Fault-tolerance techniques depend on replication to enhance availability, albeit at the cost of increased infrastructure costs. This results in a fundamental trade-off: Fault-tolerant services must satisfy given availability and performance constraints while minimising the number of replicated resources. These constraints pose capacity planning challenges for the service operators to minimise replication costs without negatively impacting availability. To this end, we present PCRAFT, a system to enable capacity planning of dependable services. PCRAFT's capacity planning is based on a hybrid approach that combines empirical performance measurements with probabilistic modelling of availability based on fault injection. In particular, we integrate traditional service-level availability mechanisms (active route anywhere and passive failover) and deployment schemes (cloud and on-premises) to quantify the number of nodes needed to satisfy the given availability and performance constraints. Our evaluation based on real-world applications shows that cloud deployment requires fewer nodes than on-premises deployments. Additionally, when considering on-premises deployments, we show how passive failover requires fewer nodes than active route anywhere. Furthermore, our evaluation quantify the quality enhancement given by additional integrity mechanisms and how this affects the number of nodes needed.

==> figures/apache_tput_cpu/php_haft_w_tx.txt <==
"2" 0.1 "haft w/ tx" 12.2 0.00206 0.0661 "True" 8.48400967347635
"7" 0.25 "haft w/ tx" 35.81 0.00209 0.19404 "True" 21.9574820467241
"17" 0.3 "haft w/ tx" 35.81 0.00204 0.19403 "True" 22.0945652324831
"12" 0.35 "haft w/ tx" 57.61 3.03 0.31185 "True" 29.07011283321
"22" 0.5 "haft w/ tx" 81.21 1.46 0.43975 "True" 45.9964608178495
"35" 1 "haft w/ tx" 171.95 0.74545 0.9308 "True" 91.8962799414179
"44" 30 "haft w/ tx" 4833.28 2.54 26.18651 "True" 793.425913024903
"49" 50 "haft w/ tx" 4833.28 9.53 26.14541 "True" 792.199713103529


==> figures/apache_tput_cpu/php_haft_wo_tx.txt <==
"1" 0.1 "haft w/o tx" 12.2 0.00157 0.0661 "False" 5.23768886692591
"6" 0.25 "haft w/o tx" 35.81 0.00162 0.19404 "False" 11.5539899568188
"16" 0.3 "haft w/o tx" 35.81 0.0016 0.19404 "False" 12.0666753918537
"11" 0.35 "haft w/o tx" 57.6 3.03 0.31182 "False" 17.9683377301316
"21" 0.5 "haft w/o tx" 81.22 1.46 0.43977 "False" 23.4810993337219
"34" 1 "haft w/o tx" 171.95 0.73427 0.93081 "False" 48.4049186396482
"43" 30 "haft w/o tx" 5539.84 0.02869 29.96318 "False" 356.53220007677
"48" 50 "haft w/o tx" 9226.24 0.02456 49.9366 "False" 670.934185059258
"26" 100 "haft w/o tx" 10147.84 8.99 54.92814 "False" 781.234236434787
"28" 140 "haft w/o tx" 10209.28 12.1 55.27035 "False" 781.000826397298
"30" 150 "haft w/o tx" 10137.6 12.68 54.84669 "False" 782.461914676027


==> figures/apache_tput_cpu/php_native.txt <==
"3" 0.1 "native" 12.2 0.00145 0.0661 "False" 3.04887076942988
"8" 0.25 "native" 35.81 0.0015 0.19402 "False" 8.4044137747108
"18" 0.3 "native" 35.81 0.00146 0.19404 "False" 9.52452970787275
"13" 0.35 "native" 57.61 3.01 0.31184 "False" 12.6949210567315
"23" 0.5 "native" 81.22 1.46 0.43979 "False" 16.6647923160406
"36" 1 "native" 171.93 0.72819 0.93074 "False" 36.1938638920261
"45" 30 "native" 5539.84 0.02816 29.96326 "False" 329.42228335102
"50" 50 "native" 9226.24 0.01621 49.93808 "False" 386.010575369597
"27" 100 "native" 15554.56 3.13 84.19181 "False" 770.664879308913
"29" 140 "native" 15575.04 7.94 84.28371 "False" 771.380676026882
"31" 150 "native" 15585.28 8.74 84.36513 "False" 770.818251102568
"32" 180 "native" 15493.12 10.67 83.85728 "False" 770.186813972702
"33" 190 "native" 15554.56 11.13 84.21565 "False" 770.13334439792
"39" 200 "native" 15595.52 11.55 84.40124 "False" 769.838702913116
"40" 210 "native" 15585.28 11.95 84.34509 "False" 771.198048125361
"41" 220 "native" 15513.6 12.35 83.95455 "False" 770.671289075709
"42" 230 "native" 15575.04 12.65 84.32906 "False" 770.690493625193


==> figures/apache_tput_cpu/php_smr_proxy.txt <==
"4" 0.1 "smr_proxy" 1.53 0.00351 0.00826 "False" 0
"9" 0.25 "smr_proxy" 4.48 0.00396 0.02425 "False" 0.594059405940594
"19" 0.3 "smr_proxy" 4.48 0.00356 0.02425 "False" 0.066006600660066
"14" 0.35 "smr_proxy" 50.6 11.89 0.27386 "False" 100.065359477124
"24" 0.5 "smr_proxy" 53.18 7.86 0.28786 "False" 100
"37" 1 "smr_proxy" 151.62 4.29 0.82068 "False" 100
"46" 30 "smr_proxy" 567.45 17.74 3.07142 "False" 0.329385879764447
"51" 50 "smr_proxy" 552.97 18.85 2.99299 "False" 0.066006600660066


==> figures/apache_tput_cpu/php_smr_sep.txt <==
"5" 0.1 "smr_sep" 1.53 0.00399 0.00826 "False" 0.066006600660066
"10" 0.25 "smr_sep" 4.48 0.0036 0.02425 "False" 0.132013201320132
"20" 0.3 "smr_sep" 4.48 0.00372 0.02425 "False" 0.131366077784249
"15" 0.35 "smr_sep" 50.6 11.99 0.27386 "False" 100
"25" 0.5 "smr_sep" 53.18 7.83 0.28786 "False" 100
"38" 1 "smr_sep" 151.63 4.35 0.82071 "False" 100
"47" 30 "smr_sep" 564.04 17.72 3.05296 "False" 0.395392480424513
"52" 50 "smr_sep" 617.47 18.43 3.34215 "False" 0.264026402640264


==> figures/apache_tput_cpu/static_haft_w_tx.txt <==
"2" 0.1 "haft w/ tx" 18.53 0.00122 0.0661 "True" 2.24950495049505
"7" 0.25 "haft w/ tx" 54.38 0.00125 0.19403 "True" 6.39299263259659
"17" 0.3 "haft w/ tx" 54.39 0.00122 0.19404 "True" 8.17338714263583
"12" 0.35 "haft w/ tx" 87.45 3.03 0.31183 "True" 10.1828159766757
"22" 0.5 "haft w/ tx" 123.31 1.46 0.43979 "True" 13.5147548848522
"37" 1 "haft w/ tx" 261.01 0.72626 0.93076 "True" 30.0501139470618
"46" 30 "haft w/ tx" 8407.04 0.03014 29.96662 "True" 353.339373184926
"51" 50 "haft w/ tx" 14008.32 0.01672 49.94463 "True" 320.223993309384
"27" 100 "haft w/ tx" 27822.08 0.01073 99.21558 "True" 656.382209232238


==> figures/apache_tput_cpu/static_haft_wo_tx.txt <==
"1" 0.1 "haft w/o tx" 18.53 0.00115 0.0661 "False" 1.84889665437132
"6" 0.25 "haft w/o tx" 54.38 0.00117 0.19403 "False" 4.98235039190194
"16" 0.3 "haft w/o tx" 54.38 0.00117 0.19404 "False" 5.18954562122879
"11" 0.35 "haft w/o tx" 87.45 3.03 0.31184 "False" 8.04490808191454
"21" 0.5 "haft w/o tx" 123.31 1.45 0.43977 "False" 9.42420065135765
"36" 1 "haft w/o tx" 261.03 0.72528 0.93083 "False" 21.5478335309449
"45" 30 "haft w/o tx" 7987.2 0.02157 28.48261 "False" 359.34647224672
"50" 50 "haft w/o tx" 14008.32 0.01336 49.93956 "False" 293.494561856755
"26" 100 "haft w/o tx" 27699.2 0.00735 98.74636 "False" 386.979068701272
"29" 140 "haft w/o tx" 38963.2 0.00756 138.91117 "False" 603.827886147137
"31" 150 "haft w/o tx" 42035.2 0.00831 149.88721 "False" 673.746779773772
"33" 180 "haft w/o tx" 45199.36 2.08 161.17314 "False" 742.224230682279


==> figures/apache_tput_cpu/static_native.txt <==
"3" 0.1 "native" 18.53 0.00109 0.0661 "False" 2.38156992169805
"8" 0.25 "native" 54.38 0.00113 0.19404 "False" 4.11236809955505
"18" 0.3 "native" 54.38 0.00111 0.19403 "False" 3.78551776746302
"13" 0.35 "native" 87.45 3.03 0.31184 "False" 7.06585130701946
"23" 0.5 "native" 123.31 1.46 0.43977 "False" 7.22584462527885
"38" 1 "native" 261.02 0.72567 0.93079 "False" 15.232861630542
"47" 30 "native" 8407.04 0.02852 29.96375 "False" 314.20651659758
"52" 50 "native" 14008.32 0.01368 49.93901 "False" 242.080205029394
"28" 100 "native" 28026.88 0.00685 99.94076 "False" 272.518483949991
"30" 140 "native" 39229.44 0.00493 139.88946 "False" 423.643028642237
"32" 150 "native" 42035.2 0.00502 149.87468 "False" 454.297533169493
"34" 180 "native" 50442.24 0.00516 179.84955 "False" 588.235957000926
"35" 190 "native" 53258.24 0.00505 189.88536 "False" 636.0615795725
"41" 200 "native" 56053.76 0.00727 199.85912 "False" 690.637296605667
"42" 210 "native" 55152.64 0.69029 196.64636 "False" 719.322342313984
"43" 220 "native" 54312.96 1.47 193.65734 "False" 719.613980677208
"44" 230 "native" 53729.28 1.31 191.58605 "False" 700.490091831282


==> figures/apache_tput_cpu/static_smr_proxy.txt <==
"4" 0.1 "smr_proxy" 2.31 0.00312 0.00826 "False" 0.396039603960396
"9" 0.25 "smr_proxy" 6.77 0.00349 0.02426 "False" 0.263379279104381
"19" 0.3 "smr_proxy" 6.77 0.00321 0.02426 "False" 0
"14" 0.35 "smr_proxy" 76.54 11.94 0.27386 "False" 100
"24" 0.5 "smr_proxy" 80.45 7.83 0.28786 "False" 100
"39" 1 "smr_proxy" 229.36 4.14 0.82069 "False" 100
"48" 30 "smr_proxy" 1003.52 17.48 3.60263 "False" 0.264026402640264
"53" 50 "smr_proxy" 1054.72 18.41 3.78257 "False" 0.132013201320132


==> figures/apache_tput_cpu/static_smr_sep.txt <==
"5" 0.1 "smr_sep" 2.31 0.00321 0.00826 "False" 0.66006600660066
"10" 0.25 "smr_sep" 6.77 0.00363 0.02425 "False" 0.594059405940594
"20" 0.3 "smr_sep" 6.77 0.00333 0.02425 "False" 0.066006600660066
"15" 0.35 "smr_sep" 76.54 11.94 0.27385 "False" 100
"25" 0.5 "smr_sep" 80.45 7.81 0.28786 "False" 100
"40" 1 "smr_sep" 229.36 4.35 0.82066 "False" 100
"49" 30 "smr_sep" 952.32 17.6 3.39251 "False" 0.132013201320132
"54" 50 "smr_sep" 952.32 18.66 3.41731 "False" 0.39474535688863


==> figures/apache_tput_cpu/wordpress_haft_w_tx.txt <==
"2" 0.1 "haft w/ tx" 29.63 0.00097 0.0661 "True" 103.808969132207
"7" 0.25 "haft w/ tx" 86.98 0.001 0.19405 "True" 104.016113376043
"17" 0.3 "haft w/ tx" 86.97 0.00101 0.19403 "True" 103.885470945724
"12" 0.35 "haft w/ tx" 139.83 3.02 0.31184 "True" 104.554739049005
"28" 10 "haft w/ tx" 4474.88 0.0837 9.98953 "True" 230.693516243245
"78" 30 "haft w/ tx" 13434.88 0.0283 29.96589 "True" 221.615258814657
"116" 50 "haft w/ tx" 22394.88 0.01445 49.94111 "True" 204.562476792219
"22" 100 "haft w/ tx" 44789.76 0.00796 99.88852 "True" 464.776700885801
"25" 105 "haft w/ tx" 47032.32 0.00734 104.87381 "True" 493.000654649984
"33" 140 "haft w/ tx" 62730.24 0.00746 139.88027 "True" 715.981277855318
"36" 150 "haft w/ tx" 67143.68 0.01354 149.72576 "True" 782.496441909918
"39" 180 "haft w/ tx" 68290.56 3.07 152.29274 "True" 800
"42" 190 "haft w/ tx" 68362.24 3.94 152.45706 "True" 800
"45" 200 "haft w/ tx" 68311.04 4.76 152.33564 "True" 800
"48" 210 "haft w/ tx" 68352 5.47 152.42527 "True" 800
"51" 220 "haft w/ tx" 68362.24 6.13 152.44458 "True" 800
"54" 230 "haft w/ tx" 68454.4 6.71 152.66488 "True" 800
"57" 240 "haft w/ tx" 68300.8 7.3 152.31978 "True" 800
"60" 250 "haft w/ tx" 68300.8 7.8 152.32377 "True" 800
"63" 260 "haft w/ tx" 68321.28 8.27 152.35291 "True" 800
"66" 270 "haft w/ tx" 68270.08 8.71 152.23358 "True" 800
"69" 280 "haft w/ tx" 68536.32 9.07 152.83036 "True" 800
"72" 290 "haft w/ tx" 68218.88 9.5 152.13644 "True" 800
"75" 300 "haft w/ tx" 68249.6 9.84 152.19474 "True" 800
"83" 310 "haft w/ tx" 68147.2 10.19 151.9665 "True" 800
"86" 320 "haft w/ tx" 68577.28 10.43 152.93554 "True" 800
"89" 330 "haft w/ tx" 68311.04 10.76 152.33571 "True" 800
"92" 340 "haft w/ tx" 68444.16 11.01 152.63103 "True" 800
"95" 350 "haft w/ tx" 68157.44 11.3 151.99266 "True" 800
"98" 360 "haft w/ tx" 68270.08 11.53 152.24242 "True" 800
"101" 370 "haft w/ tx" 68280.32 11.76 152.25989 "True" 800
"104" 380 "haft w/ tx" 68126.72 12 151.91478 "True" 800
"107" 390 "haft w/ tx" 68321.28 12.18 152.3648 "True" 800
"110" 400 "haft w/ tx" 68331.52 12.37 152.37974 "True" 800
"113" 410 "haft w/ tx" 68239.36 12.57 152.18499 "True" 800


==> figures/apache_tput_cpu/wordpress_haft_wo_tx.txt <==
"1" 0.1 "haft w/o tx" 29.63 0.00103 0.0661 "False" 102.957354558985
"6" 0.25 "haft w/o tx" 86.98 0.00099 0.19405 "False" 103.422041027632
"16" 0.3 "haft w/o tx" 86.97 0.00099 0.19404 "False" 103.157405197973
"11" 0.35 "haft w/o tx" 139.83 3.02 0.31185 "False" 103.944992237659
"27" 10 "haft w/o tx" 4474.88 0.08079 9.98932 "False" 159.016159602189
"77" 30 "haft w/o tx" 13434.88 0.02455 29.96541 "False" 79.5858379949023
"115" 50 "haft w/o tx" 22394.88 0.01423 49.94392 "False" 133.418115631781
"21" 100 "haft w/o tx" 44810.24 0.00681 99.93908 "False" 247.410545372557
"24" 105 "haft w/o tx" 47032.32 0.00612 104.87429 "False" 263.003276862982
"32" 140 "haft w/o tx" 62730.24 0.00406 139.88719 "False" 365.822256029387
"35" 150 "haft w/o tx" 67205.12 0.00363 149.87503 "False" 393.3343393427
"38" 180 "haft w/o tx" 79790.08 0.00324 177.92711 "False" 493.523626968346
"41" 190 "haft w/o tx" 84162.56 0.00297 187.68324 "False" 528.13724894192
"44" 200 "haft w/o tx" 89640.96 0.00279 199.90049 "False" 571.024372526516
"47" 210 "haft w/o tx" 94105.6 0.00277 209.86887 "False" 609.205559668658
"50" 220 "haft w/o tx" 98590.72 0.00301 219.84924 "False" 644.284722430996
"53" 230 "haft w/o tx" 103065.6 0.00296 229.84012 "False" 678.179578955459
"56" 240 "haft w/o tx" 106772.48 0.00432 238.11278 "False" 707.627958721234
"59" 250 "haft w/o tx" 112025.6 0.00582 249.81456 "False" 751.427072452856
"62" 260 "haft w/o tx" 116377.6 0.03725 259.5253 "False" 791.95978504322
"65" 270 "haft w/o tx" 117401.6 0.58577 261.80473 "False" 797.810154789338
"68" 280 "haft w/o tx" 117309.44 1.31 261.59287 "False" 797.978437455567
"71" 290 "haft w/o tx" 117514.24 1.92 262.05296 "False" 797.981126941582
"74" 300 "haft w/o tx" 117647.36 2.35 262.35731 "False" 797.678131444654
"82" 310 "haft w/o tx" 117524.48 3.08 262.08213 "False" 797.916923724492
"85" 320 "haft w/o tx" 117514.24 3.61 262.07075 "False" 798.063176754421
"88" 330 "haft w/o tx" 117637.12 4.09 262.3261 "False" 797.776826452216
"91" 340 "haft w/o tx" 117811.2 4.53 262.71777 "False" 797.131504590523
"94" 350 "haft w/o tx" 117514.24 5.02 262.05604 "False" 798.121160737595
"97" 360 "haft w/o tx" 117739.52 5.4 262.56471 "False" 797.921700340526
"100" 370 "haft w/o tx" 117063.68 5.88 261.05407 "False" 797.848885654045
"103" 380 "haft w/o tx" 117678.08 6.17 262.42548 "False" 798.002235464091
"106" 390 "haft w/o tx" 117524.48 6.56 262.08995 "False" 797.36949671794
"109" 400 "haft w/o tx" 118016 6.83 263.18412 "False" 797.601876420832
"112" 410 "haft w/o tx" 117985.28 7.15 263.10384 "False" 798.141952970632


==> figures/apache_tput_cpu/wordpress_native.txt <==
"3" 0.1 "native" 29.63 0.00097 0.0661 "False" 102.434478741992
"8" 0.25 "native" 86.97 0.00096 0.19403 "False" 103.55411781041
"18" 0.3 "native" 86.98 0.00098 0.19404 "False" 103.878274932005
"13" 0.35 "native" 139.83 3.02 0.31184 "False" 103.496512004142
"29" 10 "native" 4474.88 0.08 9.98925 "False" 130.383793633238
"79" 30 "native" 13434.88 0.02474 29.96477 "False" 52.4795666041516
"117" 50 "native" 22394.88 0.01448 49.94219 "False" 170.192401447778
"23" 100 "native" 44810.24 0.00657 99.93447 "False" 179.273731166294
"26" 105 "native" 47022.08 0.00583 104.87072 "False" 164.909601098916
"34" 140 "native" 62720 0.00332 139.8784 "False" 231.221833603211
"37" 150 "native" 67184.64 0.00368 149.81675 "False" 252.837817368016
"40" 180 "native" 80701.44 0.00277 179.96002 "False" 320.426619733009
"43" 190 "native" 85166.08 0.00282 189.92389 "False" 330.116849385167
"46" 200 "native" 89640.96 0.00246 199.90473 "False" 357.107717880335
"49" 210 "native" 94115.84 0.00234 209.87019 "False" 384.2172689461
"52" 220 "native" 98590.72 0.00216 219.85671 "False" 401.73045748688
"55" 230 "native" 103065.6 0.00248 229.83678 "False" 424.451939490767
"58" 240 "native" 107540.48 0.00219 239.82651 "False" 449.028404586656
"61" 250 "native" 112066.56 0.00207 249.91841 "False" 472.773503144423
"64" 260 "native" 116592.64 0.00211 259.99566 "False" 498.148536275985
"67" 270 "native" 120801.28 0.0021 269.39168 "False" 517.355718849269
"70" 280 "native" 121221.12 0.00651 270.3207 "False" 537.466998692799
"73" 290 "native" 123105.28 0.04472 274.53004 "False" 557.502184120489
"76" 300 "native" 127559.68 0.11985 284.4708 "False" 579.112960837519
"84" 310 "native" 133273.6 0.18512 297.19343 "False" 601.50068057555
"87" 320 "native" 138178.56 0.24035 308.15178 "False" 622.560786729992
"90" 330 "native" 143667.2 0.21439 320.38672 "False" 642.937779622138
"93" 340 "native" 143831.04 0.42759 320.74544 "False" 661.895571142721
"96" 350 "native" 150056.96 0.49226 334.63473 "False" 683.9555551466
"99" 360 "native" 138414.08 1.85 308.65583 "False" 621.358462381782
"102" 370 "native" 153303.04 0.77005 341.87731 "False" 705.02306832174
"105" 380 "native" 144220.16 2.14 321.6161 "False" 654.843989911052
"108" 390 "native" 155115.52 1.59 345.91838 "False" 734.360110845366
"111" 400 "native" 144957.44 3.41 323.25209 "False" 623.096475606223
"114" 410 "native" 137963.52 4.17 307.6554 "False" 613.633866763913


==> figures/apache_tput_cpu/wordpress_smr_proxy.txt <==
"4" 0.1 "smr_proxy" 3.7 0.0019 0.00826 "False" 102.103849254143
"9" 0.25 "smr_proxy" 10.87 0.00202 0.02425 "False" 102.29603200183
"19" 0.3 "smr_proxy" 10.87 0.00198 0.02425 "False" 102.223642124349
"14" 0.35 "smr_proxy" 122.81 11.96 0.27387 "False" 0.858085808580858
"30" 10 "smr_proxy" 3205.12 5.98 7.15546 "False" 102.891385654842
"80" 30 "smr_proxy" 2795.52 16.22 6.22984 "False" 102.567786190384
"118" 50 "smr_proxy" 3635.2 16.79 8.10091 "False" 102.301856490618


==> figures/apache_tput_cpu/wordpress_smr_sep.txt <==
"5" 0.1 "smr_sep" 3.7 0.002 0.00826 "False" 102.370413511939
"10" 0.25 "smr_sep" 10.87 0.00208 0.02425 "False" 102.559436411945
"20" 0.3 "smr_sep" 10.87 0.00199 0.02425 "False" 102.170452339352
"15" 0.35 "smr_sep" 122.78 12.14 0.27381 "False" 0.790137837313143
"31" 10 "smr_sep" 3368.96 4.81 7.51224 "False" 102.504368083867
"81" 30 "smr_sep" 3215.36 15.1 7.17409 "False" 102.625468143616
"119" 50 "smr_sep" 3635.2 16.05 8.11162 "False" 102.558104468357


==> figures/apache_tput_latency/php_haft_w_tx.txt <==
"2" 0.1 "haft w/ tx" 12.2 0.00206 0.0661 "True" 8.48400967347635
"7" 0.25 "haft w/ tx" 35.81 0.00209 0.19404 "True" 21.9574820467241
"17" 0.3 "haft w/ tx" 35.81 0.00204 0.19403 "True" 22.0945652324831
"12" 0.35 "haft w/ tx" 57.61 3.03 0.31185 "True" 29.07011283321
"22" 0.5 "haft w/ tx" 81.21 1.46 0.43975 "True" 45.9964608178495
"35" 1 "haft w/ tx" 171.95 0.74545 0.9308 "True" 91.8962799414179
"44" 30 "haft w/ tx" 4833.28 2.54 26.18651 "True" 793.425913024903
"49" 50 "haft w/ tx" 4833.28 9.53 26.14541 "True" 792.199713103529


==> figures/apache_tput_latency/php_haft_wo_tx.txt <==
"1" 0.1 "haft w/o tx" 12.2 0.00157 0.0661 "False" 5.23768886692591
"6" 0.25 "haft w/o tx" 35.81 0.00162 0.19404 "False" 11.5539899568188
"16" 0.3 "haft w/o tx" 35.81 0.0016 0.19404 "False" 12.0666753918537
"11" 0.35 "haft w/o tx" 57.6 3.03 0.31182 "False" 17.9683377301316
"21" 0.5 "haft w/o tx" 81.22 1.46 0.43977 "False" 23.4810993337219
"34" 1 "haft w/o tx" 171.95 0.73427 0.93081 "False" 48.4049186396482
"43" 30 "haft w/o tx" 5539.84 0.02869 29.96318 "False" 356.53220007677
"48" 50 "haft w/o tx" 9226.24 0.02456 49.9366 "False" 670.934185059258
"26" 100 "haft w/o tx" 10147.84 8.99 54.92814 "False" 781.234236434787
"28" 140 "haft w/o tx" 10209.28 12.1 55.27035 "False" 781.000826397298
"30" 150 "haft w/o tx" 10137.6 12.68 54.84669 "False" 782.461914676027


==> figures/apache_tput_latency/php_native.txt <==
"3" 0.1 "native" 12.2 0.00145 0.0661 "False" 3.04887076942988
"8" 0.25 "native" 35.81 0.0015 0.19402 "False" 8.4044137747108
"18" 0.3 "native" 35.81 0.00146 0.19404 "False" 9.52452970787275
"13" 0.35 "native" 57.61 3.01 0.31184 "False" 12.6949210567315
"23" 0.5 "native" 81.22 1.46 0.43979 "False" 16.6647923160406
"36" 1 "native" 171.93 0.72819 0.93074 "False" 36.1938638920261
"45" 30 "native" 5539.84 0.02816 29.96326 "False" 329.42228335102
"50" 50 "native" 9226.24 0.01621 49.93808 "False" 386.010575369597
"27" 100 "native" 15554.56 3.13 84.19181 "False" 770.664879308913
"29" 140 "native" 15575.04 7.94 84.28371 "False" 771.380676026882
"31" 150 "native" 15585.28 8.74 84.36513 "False" 770.818251102568
"32" 180 "native" 15493.12 10.67 83.85728 "False" 770.186813972702
"33" 190 "native" 15554.56 11.13 84.21565 "False" 770.13334439792
"39" 200 "native" 15595.52 11.55 84.40124 "False" 769.838702913116
"40" 210 "native" 15585.28 11.95 84.34509 "False" 771.198048125361
"41" 220 "native" 15513.6 12.35 83.95455 "False" 770.671289075709
"42" 230 "native" 15575.04 12.65 84.32906 "False" 770.690493625193


==> figures/apache_tput_latency/php_smr_proxy.txt <==
"4" 0.1 "smr_proxy" 1.53 0.00351 0.00826 "False" 0
"9" 0.25 "smr_proxy" 4.48 0.00396 0.02425 "False" 0.594059405940594
"19" 0.3 "smr_proxy" 4.48 0.00356 0.02425 "False" 0.066006600660066
"14" 0.35 "smr_proxy" 50.6 11.89 0.27386 "False" 100.065359477124
"24" 0.5 "smr_proxy" 53.18 7.86 0.28786 "False" 100
"37" 1 "smr_proxy" 151.62 4.29 0.82068 "False" 100
"46" 30 "smr_proxy" 567.45 17.74 3.07142 "False" 0.329385879764447
"51" 50 "smr_proxy" 552.97 18.85 2.99299 "False" 0.066006600660066


==> figures/apache_tput_latency/php_smr_sep.txt <==
"5" 0.1 "smr_sep" 1.53 0.00399 0.00826 "False" 0.066006600660066
"10" 0.25 "smr_sep" 4.48 0.0036 0.02425 "False" 0.132013201320132
"20" 0.3 "smr_sep" 4.48 0.00372 0.02425 "False" 0.131366077784249
"15" 0.35 "smr_sep" 50.6 11.99 0.27386 "False" 100
"25" 0.5 "smr_sep" 53.18 7.83 0.28786 "False" 100
"38" 1 "smr_sep" 151.63 4.35 0.82071 "False" 100
"47" 30 "smr_sep" 564.04 17.72 3.05296 "False" 0.395392480424513
"52" 50 "smr_sep" 617.47 18.43 3.34215 "False" 0.264026402640264


==> figures/apache_tput_latency/static_haft_w_tx.txt <==
"2" 0.1 "haft w/ tx" 18.53 0.00122 0.0661 "True" 2.24950495049505
"7" 0.25 "haft w/ tx" 54.38 0.00125 0.19403 "True" 6.39299263259659
"17" 0.3 "haft w/ tx" 54.39 0.00122 0.19404 "True" 8.17338714263583
"12" 0.35 "haft w/ tx" 87.45 3.03 0.31183 "True" 10.1828159766757
"22" 0.5 "haft w/ tx" 123.31 1.46 0.43979 "True" 13.5147548848522
"37" 1 "haft w/ tx" 261.01 0.72626 0.93076 "True" 30.0501139470618
"46" 30 "haft w/ tx" 8407.04 0.03014 29.96662 "True" 353.339373184926
"51" 50 "haft w/ tx" 14008.32 0.01672 49.94463 "True" 320.223993309384
"27" 100 "haft w/ tx" 27822.08 0.01073 99.21558 "True" 656.382209232238


==> figures/apache_tput_latency/static_haft_wo_tx.txt <==
"1" 0.1 "haft w/o tx" 18.53 0.00115 0.0661 "False" 1.84889665437132
"6" 0.25 "haft w/o tx" 54.38 0.00117 0.19403 "False" 4.98235039190194
"16" 0.3 "haft w/o tx" 54.38 0.00117 0.19404 "False" 5.18954562122879
"11" 0.35 "haft w/o tx" 87.45 3.03 0.31184 "False" 8.04490808191454
"21" 0.5 "haft w/o tx" 123.31 1.45 0.43977 "False" 9.42420065135765
"36" 1 "haft w/o tx" 261.03 0.72528 0.93083 "False" 21.5478335309449
"45" 30 "haft w/o tx" 7987.2 0.02157 28.48261 "False" 359.34647224672
"50" 50 "haft w/o tx" 14008.32 0.01336 49.93956 "False" 293.494561856755
"26" 100 "haft w/o tx" 27699.2 0.00735 98.74636 "False" 386.979068701272
"29" 140 "haft w/o tx" 38963.2 0.00756 138.91117 "False" 603.827886147137
"31" 150 "haft w/o tx" 42035.2 0.00831 149.88721 "False" 673.746779773772
"33" 180 "haft w/o tx" 45199.36 2.08 161.17314 "False" 742.224230682279


==> figures/apache_tput_latency/static_native.txt <==
"3" 0.1 "native" 18.53 0.00109 0.0661 "False" 2.38156992169805
"8" 0.25 "native" 54.38 0.00113 0.19404 "False" 4.11236809955505
"18" 0.3 "native" 54.38 0.00111 0.19403 "False" 3.78551776746302
"13" 0.35 "native" 87.45 3.03 0.31184 "False" 7.06585130701946
"23" 0.5 "native" 123.31 1.46 0.43977 "False" 7.22584462527885
"38" 1 "native" 261.02 0.72567 0.93079 "False" 15.232861630542
"47" 30 "native" 8407.04 0.02852 29.96375 "False" 314.20651659758
"52" 50 "native" 14008.32 0.01368 49.93901 "False" 242.080205029394
"28" 100 "native" 28026.88 0.00685 99.94076 "False" 272.518483949991
"30" 140 "native" 39229.44 0.00493 139.88946 "False" 423.643028642237
"32" 150 "native" 42035.2 0.00502 149.87468 "False" 454.297533169493
"34" 180 "native" 50442.24 0.00516 179.84955 "False" 588.235957000926
"35" 190 "native" 53258.24 0.00505 189.88536 "False" 636.0615795725
"41" 200 "native" 56053.76 0.00727 199.85912 "False" 690.637296605667
"42" 210 "native" 55152.64 0.69029 196.64636 "False" 719.322342313984
"43" 220 "native" 54312.96 1.47 193.65734 "False" 719.613980677208
"44" 230 "native" 53729.28 1.31 191.58605 "False" 700.490091831282


==> figures/apache_tput_latency/static_smr_proxy.txt <==
"4" 0.1 "smr_proxy" 2.31 0.00312 0.00826 "False" 0.396039603960396
"9" 0.25 "smr_proxy" 6.77 0.00349 0.02426 "False" 0.263379279104381
"19" 0.3 "smr_proxy" 6.77 0.00321 0.02426 "False" 0
"14" 0.35 "smr_proxy" 76.54 11.94 0.27386 "False" 100
"24" 0.5 "smr_proxy" 80.45 7.83 0.28786 "False" 100
"39" 1 "smr_proxy" 229.36 4.14 0.82069 "False" 100
"48" 30 "smr_proxy" 1003.52 17.48 3.60263 "False" 0.264026402640264
"53" 50 "smr_proxy" 1054.72 18.41 3.78257 "False" 0.132013201320132


==> figures/apache_tput_latency/static_smr_sep.txt <==
"5" 0.1 "smr_sep" 2.31 0.00321 0.00826 "False" 0.66006600660066
"10" 0.25 "smr_sep" 6.77 0.00363 0.02425 "False" 0.594059405940594
"20" 0.3 "smr_sep" 6.77 0.00333 0.02425 "False" 0.066006600660066
"15" 0.35 "smr_sep" 76.54 11.94 0.27385 "False" 100
"25" 0.5 "smr_sep" 80.45 7.81 0.28786 "False" 100
"40" 1 "smr_sep" 229.36 4.35 0.82066 "False" 100
"49" 30 "smr_sep" 952.32 17.6 3.39251 "False" 0.132013201320132
"54" 50 "smr_sep" 952.32 18.66 3.41731 "False" 0.39474535688863


==> figures/apache_tput_latency/wordpress_haft_w_tx.txt <==
"2" 0.1 "haft w/ tx" 29.63 0.00097 0.0661 "True" 103.808969132207
"7" 0.25 "haft w/ tx" 86.98 0.001 0.19405 "True" 104.016113376043
"17" 0.3 "haft w/ tx" 86.97 0.00101 0.19403 "True" 103.885470945724
"12" 0.35 "haft w/ tx" 139.83 3.02 0.31184 "True" 104.554739049005
"28" 10 "haft w/ tx" 4474.88 0.0837 9.98953 "True" 230.693516243245
"78" 30 "haft w/ tx" 13434.88 0.0283 29.96589 "True" 221.615258814657
"116" 50 "haft w/ tx" 22394.88 0.01445 49.94111 "True" 204.562476792219
"22" 100 "haft w/ tx" 44789.76 0.00796 99.88852 "True" 464.776700885801
"25" 105 "haft w/ tx" 47032.32 0.00734 104.87381 "True" 493.000654649984
"33" 140 "haft w/ tx" 62730.24 0.00746 139.88027 "True" 715.981277855318
"36" 150 "haft w/ tx" 67143.68 0.01354 149.72576 "True" 782.496441909918
"39" 180 "haft w/ tx" 68290.56 3.07 152.29274 "True" 800
"42" 190 "haft w/ tx" 68362.24 3.94 152.45706 "True" 800
"45" 200 "haft w/ tx" 68311.04 4.76 152.33564 "True" 800
"48" 210 "haft w/ tx" 68352 5.47 152.42527 "True" 800
"51" 220 "haft w/ tx" 68362.24 6.13 152.44458 "True" 800
"54" 230 "haft w/ tx" 68454.4 6.71 152.66488 "True" 800
"57" 240 "haft w/ tx" 68300.8 7.3 152.31978 "True" 800
"60" 250 "haft w/ tx" 68300.8 7.8 152.32377 "True" 800
"63" 260 "haft w/ tx" 68321.28 8.27 152.35291 "True" 800
"66" 270 "haft w/ tx" 68270.08 8.71 152.23358 "True" 800
"69" 280 "haft w/ tx" 68536.32 9.07 152.83036 "True" 800
"72" 290 "haft w/ tx" 68218.88 9.5 152.13644 "True" 800
"75" 300 "haft w/ tx" 68249.6 9.84 152.19474 "True" 800
"83" 310 "haft w/ tx" 68147.2 10.19 151.9665 "True" 800
"86" 320 "haft w/ tx" 68577.28 10.43 152.93554 "True" 800
"89" 330 "haft w/ tx" 68311.04 10.76 152.33571 "True" 800
"92" 340 "haft w/ tx" 68444.16 11.01 152.63103 "True" 800
"95" 350 "haft w/ tx" 68157.44 11.3 151.99266 "True" 800
"98" 360 "haft w/ tx" 68270.08 11.53 152.24242 "True" 800
"101" 370 "haft w/ tx" 68280.32 11.76 152.25989 "True" 800
"104" 380 "haft w/ tx" 68126.72 12 151.91478 "True" 800
"107" 390 "haft w/ tx" 68321.28 12.18 152.3648 "True" 800
"110" 400 "haft w/ tx" 68331.52 12.37 152.37974 "True" 800
"113" 410 "haft w/ tx" 68239.36 12.57 152.18499 "True" 800


==> figures/apache_tput_latency/wordpress_haft_wo_tx.txt <==
"1" 0.1 "haft w/o tx" 29.63 0.00103 0.0661 "False" 102.957354558985
"6" 0.25 "haft w/o tx" 86.98 0.00099 0.19405 "False" 103.422041027632
"16" 0.3 "haft w/o tx" 86.97 0.00099 0.19404 "False" 103.157405197973
"11" 0.35 "haft w/o tx" 139.83 3.02 0.31185 "False" 103.944992237659
"27" 10 "haft w/o tx" 4474.88 0.08079 9.98932 "False" 159.016159602189
"77" 30 "haft w/o tx" 13434.88 0.02455 29.96541 "False" 79.5858379949023
"115" 50 "haft w/o tx" 22394.88 0.01423 49.94392 "False" 133.418115631781
"21" 100 "haft w/o tx" 44810.24 0.00681 99.93908 "False" 247.410545372557
"24" 105 "haft w/o tx" 47032.32 0.00612 104.87429 "False" 263.003276862982
"32" 140 "haft w/o tx" 62730.24 0.00406 139.88719 "False" 365.822256029387
"35" 150 "haft w/o tx" 67205.12 0.00363 149.87503 "False" 393.3343393427
"38" 180 "haft w/o tx" 79790.08 0.00324 177.92711 "False" 493.523626968346
"41" 190 "haft w/o tx" 84162.56 0.00297 187.68324 "False" 528.13724894192
"44" 200 "haft w/o tx" 89640.96 0.00279 199.90049 "False" 571.024372526516
"47" 210 "haft w/o tx" 94105.6 0.00277 209.86887 "False" 609.205559668658
"50" 220 "haft w/o tx" 98590.72 0.00301 219.84924 "False" 644.284722430996
"53" 230 "haft w/o tx" 103065.6 0.00296 229.84012 "False" 678.179578955459
"56" 240 "haft w/o tx" 106772.48 0.00432 238.11278 "False" 707.627958721234
"59" 250 "haft w/o tx" 112025.6 0.00582 249.81456 "False" 751.427072452856
"62" 260 "haft w/o tx" 116377.6 0.03725 259.5253 "False" 791.95978504322
"65" 270 "haft w/o tx" 117401.6 0.58577 261.80473 "False" 797.810154789338
"68" 280 "haft w/o tx" 117309.44 1.31 261.59287 "False" 797.978437455567
"71" 290 "haft w/o tx" 117514.24 1.92 262.05296 "False" 797.981126941582
"74" 300 "haft w/o tx" 117647.36 2.35 262.35731 "False" 797.678131444654
"82" 310 "haft w/o tx" 117524.48 3.08 262.08213 "False" 797.916923724492
"85" 320 "haft w/o tx" 117514.24 3.61 262.07075 "False" 798.063176754421
"88" 330 "haft w/o tx" 117637.12 4.09 262.3261 "False" 797.776826452216
"91" 340 "haft w/o tx" 117811.2 4.53 262.71777 "False" 797.131504590523
"94" 350 "haft w/o tx" 117514.24 5.02 262.05604 "False" 798.121160737595
"97" 360 "haft w/o tx" 117739.52 5.4 262.56471 "False" 797.921700340526
"100" 370 "haft w/o tx" 117063.68 5.88 261.05407 "False" 797.848885654045
"103" 380 "haft w/o tx" 117678.08 6.17 262.42548 "False" 798.002235464091
"106" 390 "haft w/o tx" 117524.48 6.56 262.08995 "False" 797.36949671794
"109" 400 "haft w/o tx" 118016 6.83 263.18412 "False" 797.601876420832
"112" 410 "haft w/o tx" 117985.28 7.15 263.10384 "False" 798.141952970632


==> figures/apache_tput_latency/wordpress_native.txt <==
"3" 0.1 "native" 29.63 0.00097 0.0661 "False" 102.434478741992
"8" 0.25 "native" 86.97 0.00096 0.19403 "False" 103.55411781041
"18" 0.3 "native" 86.98 0.00098 0.19404 "False" 103.878274932005
"13" 0.35 "native" 139.83 3.02 0.31184 "False" 103.496512004142
"29" 10 "native" 4474.88 0.08 9.98925 "False" 130.383793633238
"79" 30 "native" 13434.88 0.02474 29.96477 "False" 52.4795666041516
"117" 50 "native" 22394.88 0.01448 49.94219 "False" 170.192401447778
"23" 100 "native" 44810.24 0.00657 99.93447 "False" 179.273731166294
"26" 105 "native" 47022.08 0.00583 104.87072 "False" 164.909601098916
"34" 140 "native" 62720 0.00332 139.8784 "False" 231.221833603211
"37" 150 "native" 67184.64 0.00368 149.81675 "False" 252.837817368016
"40" 180 "native" 80701.44 0.00277 179.96002 "False" 320.426619733009
"43" 190 "native" 85166.08 0.00282 189.92389 "False" 330.116849385167
"46" 200 "native" 89640.96 0.00246 199.90473 "False" 357.107717880335
"49" 210 "native" 94115.84 0.00234 209.87019 "False" 384.2172689461
"52" 220 "native" 98590.72 0.00216 219.85671 "False" 401.73045748688
"55" 230 "native" 103065.6 0.00248 229.83678 "False" 424.451939490767
"58" 240 "native" 107540.48 0.00219 239.82651 "False" 449.028404586656
"61" 250 "native" 112066.56 0.00207 249.91841 "False" 472.773503144423
"64" 260 "native" 116592.64 0.00211 259.99566 "False" 498.148536275985
"67" 270 "native" 120801.28 0.0021 269.39168 "False" 517.355718849269
"70" 280 "native" 121221.12 0.00651 270.3207 "False" 537.466998692799
"73" 290 "native" 123105.28 0.04472 274.53004 "False" 557.502184120489
"76" 300 "native" 127559.68 0.11985 284.4708 "False" 579.112960837519
"84" 310 "native" 133273.6 0.18512 297.19343 "False" 601.50068057555
"87" 320 "native" 138178.56 0.24035 308.15178 "False" 622.560786729992
"90" 330 "native" 143667.2 0.21439 320.38672 "False" 642.937779622138
"93" 340 "native" 143831.04 0.42759 320.74544 "False" 661.895571142721
"96" 350 "native" 150056.96 0.49226 334.63473 "False" 683.9555551466
"99" 360 "native" 138414.08 1.85 308.65583 "False" 621.358462381782
"102" 370 "native" 153303.04 0.77005 341.87731 "False" 705.02306832174
"105" 380 "native" 144220.16 2.14 321.6161 "False" 654.843989911052
"108" 390 "native" 155115.52 1.59 345.91838 "False" 734.360110845366
"111" 400 "native" 144957.44 3.41 323.25209 "False" 623.096475606223
"114" 410 "native" 137963.52 4.17 307.6554 "False" 613.633866763913


==> figures/apache_tput_latency/wordpress_smr_proxy.txt <==
"4" 0.1 "smr_proxy" 3.7 0.0019 0.00826 "False" 102.103849254143
"9" 0.25 "smr_proxy" 10.87 0.00202 0.02425 "False" 102.29603200183
"19" 0.3 "smr_proxy" 10.87 0.00198 0.02425 "False" 102.223642124349
"14" 0.35 "smr_proxy" 122.81 11.96 0.27387 "False" 0.858085808580858
"30" 10 "smr_proxy" 3205.12 5.98 7.15546 "False" 102.891385654842
"80" 30 "smr_proxy" 2795.52 16.22 6.22984 "False" 102.567786190384
"118" 50 "smr_proxy" 3635.2 16.79 8.10091 "False" 102.301856490618


==> figures/apache_tput_latency/wordpress_smr_sep.txt <==
"5" 0.1 "smr_sep" 3.7 0.002 0.00826 "False" 102.370413511939
"10" 0.25 "smr_sep" 10.87 0.00208 0.02425 "False" 102.559436411945
"20" 0.3 "smr_sep" 10.87 0.00199 0.02425 "False" 102.170452339352
"15" 0.35 "smr_sep" 122.78 12.14 0.27381 "False" 0.790137837313143
"31" 10 "smr_sep" 3368.96 4.81 7.51224 "False" 102.504368083867
"81" 30 "smr_sep" 3215.36 15.1 7.17409 "False" 102.625468143616
"119" 50 "smr_sep" 3635.2 16.05 8.11162 "False" 102.558104468357


==> figures/cluster-availability/nativeDeploymentcloudfr0.000000032fot15.txt <==
serT fr NodTRatio totalTime allNodes araNodes availabilityAchieved fot
1.0 0.000000032 1 8760 1 0 0.9999995200926611 15
2.0 0.000000032 1 8760 2 0 0.9999990399964035 15
5.0 0.000000032 1 8760 5 0 0.9999975998747186 15
10.0 0.000000032 1 8760 10 0 0.9999951997511949 15
100.0 0.000000032 1 8760 100 0 0.9999520091683194 15


==> figures/cluster-availability/nativeDeploymentcloudfr0.000000032fot1800.txt <==
serT fr NodTRatio totalTime allNodes araNodes availabilityAchieved fot
1.0 0.000000032 1 8760 1 0 0.9999424066049093 1800
2.0 0.000000032 1 8760 2 0 0.9998848165277144 1800
5.0 0.000000032 1 8760 5 0 0.9997120661938612 1800
10.0 0.000000032 1 8760 10 0 0.9994242152992014 1800
100.0 0.000000032 1 8760 100 0 0.9942570492623837 1800


==> figures/cluster-availability/nativeDeploymentcloudfr0.000000032fot60.txt <==
serT fr NodTRatio totalTime allNodes araNodes availabilityAchieved fot
1.0 0.000000032 1 8760 1 0 0.9999980800225802 60
2.0 0.000000032 1 8760 2 0 0.9999961599744124 60
5.0 0.000000032 1 8760 5 0 0.9999904001286951 60
10.0 0.000000032 1 8760 10 0 0.9999808002900475 60
100.0 0.000000032 1 8760 100 0 0.9998080203190043 60


==> figures/cluster-availability/nativeDeploymentcloudfr0.00000019fot15.txt <==
serT fr NodTRatio totalTime allNodes araNodes availabilityAchieved fot
1.0 0.00000019 1 8760 1 0 0.9999971500514422 15
2.0 0.00000019 1 8760 2 0 0.9999942999185485 15
5.0 0.00000019 1 8760 5 0 0.9999857504329476 15
10.0 0.00000019 1 8760 10 0 0.9999714997228883 15
100.0 0.00000019 1 8760 100 0 0.9997150407801146 15


==> figures/cluster-availability/nativeDeploymentcloudfr0.00000019fot1800.txt <==
serT fr NodTRatio totalTime allNodes araNodes availabilityAchieved fot
1.0 0.00000019 1 8760 1 0 0.9996581364309247 1800
2.0 0.00000019 1 8760 2 0 0.9993163897367159 1800
5.0 0.00000019 1 8760 5 0 0.9982918504944877 1800
10.0 0.00000019 1 8760 10 0 0.9965866188599594 1800
100.0 0.00000019 1 8760 100 0 0.9663857618415568 1800


==> figures/cluster-availability/nativeDeploymentcloudfr0.00000019fot60.txt <==
serT fr NodTRatio totalTime allNodes araNodes availabilityAchieved fot
1.0 0.00000019 1 8760 1 0 0.9999886001698327 60
2.0 0.00000019 1 8760 2 0 0.9999772004125449 60
5.0 0.00000019 1 8760 5 0 0.9999430021320054 60
10.0 0.00000019 1 8760 10 0 0.9998860074627945 60
100.0 0.00000019 1 8760 100 0 0.9988606583999745 60


==> figures/cluster-availability/nativeDeploymentonPremisesfr0.000000032fot15.txt <==
serT fr NodTRatio totalTime allNodes araNodes availabilityAchieved fot
1.0 0.000000032 1 8760 1 0 0.6297089354597281 15
2.0 0.000000032 1 8760 2 0 0.4296277272096739 15
5.0 0.000000032 1 8760 5 0 0.19691056109064486 15
10.0 0.000000032 1 8760 10 0 0.09908899456137385 15
100.0 0.000000032 1 8760 100 0 0.009909309990860017 15


==> figures/cluster-availability/nativeDeploymentonPremisesfr0.000000032fot1800.txt <==
serT fr NodTRatio totalTime allNodes araNodes availabilityAchieved fot
1.0 0.000000032 1 8760 1 0 0.6297089354597281 1800
2.0 0.000000032 1 8760 2 0 0.4296277272096739 1800
5.0 0.000000032 1 8760 5 0 0.19691056109064486 1800
10.0 0.000000032 1 8760 10 0 0.09908899456137385 1800
100.0 0.000000032 1 8760 100 0 0.009909309990860017 1800


==> figures/cluster-availability/nativeDeploymentonPremisesfr0.000000032fot60.txt <==
serT fr NodTRatio totalTime allNodes araNodes availabilityAchieved fot
1.0 0.000000032 1 8760 1 0 0.6297089354597281 60
2.0 0.000000032 1 8760 2 0 0.4296277272096739 60
5.0 0.000000032 1 8760 5 0 0.19691056109064486 60
10.0 0.000000032 1 8760 10 0 0.09908899456137385 60
100.0 0.000000032 1 8760 100 0 0.009909309990860017 60


==> figures/cluster-availability/nativeDeploymentonPremisesfr0.00000019fot15.txt <==
serT fr NodTRatio totalTime allNodes araNodes availabilityAchieved fot
1.0 0.00000019 1 8760 1 0 0.16647656446154416 15
2.0 0.00000019 1 8760 2 0 0.08344629982078394 15
5.0 0.00000019 1 8760 5 0 0.03337872839001515 15
10.0 0.00000019 1 8760 10 0 0.016689364194695258 15
100.0 0.00000019 1 8760 100 0 0.001668936419553882 15


==> figures/cluster-availability/nativeDeploymentonPremisesfr0.00000019fot1800.txt <==
serT fr NodTRatio totalTime allNodes araNodes availabilityAchieved fot
1.0 0.00000019 1 8760 1 0 0.16647656446154416 1800
2.0 0.00000019 1 8760 2 0 0.08344629982078394 1800
5.0 0.00000019 1 8760 5 0 0.03337872839001515 1800
10.0 0.00000019 1 8760 10 0 0.016689364194695258 1800
100.0 0.00000019 1 8760 100 0 0.001668936419553882 1800


==> figures/cluster-availability/nativeDeploymentonPremisesfr0.00000019fot60.txt <==
serT fr NodTRatio totalTime allNodes araNodes availabilityAchieved fot
1.0 0.00000019 1 8760 1 0 0.16647656446154416 60
2.0 0.00000019 1 8760 2 0 0.08344629982078394 60
5.0 0.00000019 1 8760 5 0 0.03337872839001515 60
10.0 0.00000019 1 8760 10 0 0.016689364194695258 60
100.0 0.00000019 1 8760 100 0 0.001668936419553882 60


==> figures/memcached_tput_cpu/data/memcached_haft_w_tx.txt <==
"20" 1 "haft w/ tx" "True" 0.000106667 29.9997 65.9934786432938
"28" 2 "haft w/ tx" "True" 0.00011 59.9991 68.3181062550207
"39" 5 "haft w/ tx" "True" 1e-04 149.851 71.912982114538
"25" 20 "haft w/ tx" "True" 0.00112333 598.137 88.2070258583323
"33" 30 "haft w/ tx" "True" 0.26737 613.068 152.041741241141
"36" 50 "haft w/ tx" "True" 0.605267 592.327 218.27153629878
"14" 100 "haft w/ tx" "True" 1.19524 600.196 280.011197371817
"17" 150 "haft w/ tx" "True" 1.67712 596.196 295.975027996433


==> figures/memcached_tput_cpu/data/memcached_haft_wo_tx.txt <==
"19" 1 "haft w/o tx" "False" 1e-04 29.9996 64.8641029168943
"27" 2 "haft w/o tx" "False" 0.000106667 59.9988 63.6879888099267
"38" 5 "haft w/o tx" "False" 1e-04 149.852 69.7551235304064
"24" 20 "haft w/o tx" "False" 0.000146667 598.759 77.5377745362835
"32" 30 "haft w/o tx" "False" 0.0328833 864.899 88.6768948052495
"35" 50 "haft w/o tx" "False" 0.249913 886.733 148.889015862856
"13" 100 "haft w/o tx" "False" 0.630623 866.14 247.504473376523
"16" 150 "haft w/o tx" "False" 0.78815 864.123 303.177162636918


==> figures/memcached_tput_cpu/data/memcached_native.txt <==
"21" 1 "native" "False" 0.000113333 29.9993 68.1563846422922
"29" 2 "native" "False" 0.000103333 59.9992 73.5140105247019
"40" 5 "native" "False" 0.000106667 149.851 74.8150331839907
"26" 20 "native" "False" 0.000126667 598.78 75.9332727390386
"34" 30 "native" "False" 0.00061 898.035 85.5808597141227
"37" 50 "native" "False" 0.221863 931.273 176.064023943365
"15" 100 "native" "False" 0.568293 885.211 247.604185198611
"18" 150 "native" "False" 0.727347 883.659 302.533879824815


==> figures/memcached_tput_cpu/data/memcached_smr_proxy.txt <==
"1" 0.01 "smr_proxy" "False" 0.052008 0.2607 118.975399484251
"3" 0.02 "smr_proxy" "False" 0.0461143 0.552 0.0394098233352747
"5" 0.05 "smr_proxy" "False" 0.02981 1.4538 0.0988157639293341
"7" 0.1 "smr_proxy" "False" 0.437147 1.72 100
"9" 0.2 "smr_proxy" "False" 1.18707 1.838 0.0950151576243597
"11" 0.5 "smr_proxy" "False" 3.38633 2.068 0.251848714283193


==> figures/memcached_tput_cpu/data/memcached_smr_sep.txt <==
"2" 0.01 "smr_sep" "False" 0.0353519 0.2863 111.978922071343
"4" 0.02 "smr_sep" "False" 0.0357933 0.604 113.028501192401
"6" 0.05 "smr_sep" "False" 0.0361733 1.4978 114.454001787174
"8" 0.1 "smr_sep" "False" 0.391267 1.6038 115.315370185432
"10" 0.2 "smr_sep" "False" 1.35997 1.7024 118.971956908465
"12" 0.5 "smr_sep" "False" 3.50758 1.9458 128.181745130559


==> figures/memcached_tput_latency/data/memcached_haft_w_tx.txt <==
"20" 1 "haft w/ tx" "True" 0.000106667 29.9997 65.9934786432938
"28" 2 "haft w/ tx" "True" 0.00011 59.9991 68.3181062550207
"39" 5 "haft w/ tx" "True" 1e-04 149.851 71.912982114538
"25" 20 "haft w/ tx" "True" 0.00112333 598.137 88.2070258583323
"33" 30 "haft w/ tx" "True" 0.26737 613.068 152.041741241141
"36" 50 "haft w/ tx" "True" 0.605267 592.327 218.27153629878
"14" 100 "haft w/ tx" "True" 1.19524 600.196 280.011197371817
"17" 150 "haft w/ tx" "True" 1.67712 596.196 295.975027996433


==> figures/memcached_tput_latency/data/memcached_haft_wo_tx.txt <==
"19" 1 "haft w/o tx" "False" 1e-04 29.9996 64.8641029168943
"27" 2 "haft w/o tx" "False" 0.000106667 59.9988 63.6879888099267
"38" 5 "haft w/o tx" "False" 1e-04 149.852 69.7551235304064
"24" 20 "haft w/o tx" "False" 0.000146667 598.759 77.5377745362835
"32" 30 "haft w/o tx" "False" 0.0328833 864.899 88.6768948052495
"35" 50 "haft w/o tx" "False" 0.249913 886.733 148.889015862856
"13" 100 "haft w/o tx" "False" 0.630623 866.14 247.504473376523
"16" 150 "haft w/o tx" "False" 0.78815 864.123 303.177162636918


==> figures/memcached_tput_latency/data/memcached_native.txt <==
"21" 1 "native" "False" 0.000113333 29.9993 68.1563846422922
"29" 2 "native" "False" 0.000103333 59.9992 73.5140105247019
"40" 5 "native" "False" 0.000106667 149.851 74.8150331839907
"26" 20 "native" "False" 0.000126667 598.78 75.9332727390386
"34" 30 "native" "False" 0.00061 898.035 85.5808597141227
"37" 50 "native" "False" 0.221863 931.273 176.064023943365
"15" 100 "native" "False" 0.568293 885.211 247.604185198611
"18" 150 "native" "False" 0.727347 883.659 302.533879824815


==> figures/memcached_tput_latency/data/memcached_smr_proxy.txt <==
"1" 0.01 "smr_proxy" "False" 0.052008 0.2607 118.975399484251
"3" 0.02 "smr_proxy" "False" 0.0461143 0.552 0.0394098233352747
"5" 0.05 "smr_proxy" "False" 0.02981 1.4538 0.0988157639293341
"7" 0.1 "smr_proxy" "False" 0.437147 1.72 100
"9" 0.2 "smr_proxy" "False" 1.18707 1.838 0.0950151576243597
"11" 0.5 "smr_proxy" "False" 3.38633 2.068 0.251848714283193


==> figures/memcached_tput_latency/data/memcached_smr_sep.txt <==
"2" 0.01 "smr_sep" "False" 0.0353519 0.2863 111.978922071343
"4" 0.02 "smr_sep" "False" 0.0357933 0.604 113.028501192401
"6" 0.05 "smr_sep" "False" 0.0361733 1.4978 114.454001787174
"8" 0.1 "smr_sep" "False" 0.391267 1.6038 115.315370185432
"10" 0.2 "smr_sep" "False" 1.35997 1.7024 118.971956908465
"12" 0.5 "smr_sep" "False" 3.50758 1.9458 128.181745130559


==> figures/redis_tput_cpu/data/redis_haft_w_tx.txt <==
"37" 1 "haft w/ tx" "True" 0.470346122832953 0.997304940941607 14.9103874970487
"47" 2 "haft w/ tx" "True" 0.339669706688047 1.99573929831569 15.6335569140247
"12" 100 "haft w/ tx" "True" 0.160296162382066 99.8403050689403 51.9578641583017
"17" 120 "haft w/ tx" "True" 0.16835034517218 119.805261405261 58.7071459209657
"22" 130 "haft w/ tx" "True" 0.175315469021537 129.769745604688 65.6809570416791
"27" 140 "haft w/ tx" "True" 0.18624444027212 139.722286970131 68.9818216389995
"32" 150 "haft w/ tx" "True" 0.20591021495184 146.101558337773 69.2983714191895
"42" 200 "haft w/ tx" "True" 0.202216805608661 148.563917285472 72.3880360302343
"52" 300 "haft w/ tx" "True" 0.17679922528165 170.195164191034 71.7168589216669


==> figures/redis_tput_cpu/data/redis_haft_wo_tx.txt <==
"36" 1 "haft w/o tx" "False" 0.460575362414775 0.997437945032275 8.93073967519675
"46" 2 "haft w/o tx" "False" 0.316415125154151 1.99583915851142 21.547089704
"11" 100 "haft w/o tx" "False" 0.159284915499991 99.8248534896111 52.9275180976861
"16" 120 "haft w/o tx" "False" 0.166952472924168 119.771899450641 62.1538393387003
"21" 130 "haft w/o tx" "False" 0.174726013438631 129.746112609463 64.5947180033271
"26" 140 "haft w/o tx" "False" 0.19016660120987 139.739900755986 68.8399968644858
"31" 150 "haft w/o tx" "False" 0.202574055459872 148.330025640172 71.6508397299505
"41" 200 "haft w/o tx" "False" 0.203255104223569 147.921289205567 70.660687793288
"51" 300 "haft w/o tx" "False" 0.178549861998938 168.411382709471 70.3611843510594


==> figures/redis_tput_cpu/data/redis_native.txt <==
"38" 1 "native" "False" 0.46687699860678 0.997371310684458 10.1433371655799
"48" 2 "native" "False" 0.364312921291794 1.99607203488566 9.93879858140245
"13" 100 "native" "False" 0.16347234462949 99.8211122211122 51.4269251176598
"18" 120 "native" "False" 0.168657854549477 119.824618663825 60.4989150012282
"23" 130 "native" "False" 0.174373302144274 129.776379316086 64.4649146935303
"28" 140 "native" "False" 0.190625190261834 139.741300655989 68.4187171745513
"33" 150 "native" "False" 0.206523950162064 145.192667576837 68.189212605308
"43" 200 "native" "False" 0.206440078135186 145.67403682861 68.8160203622418
"53" 300 "native" "False" 0.173657853954076 173.591920335709 71.2302296188274


==> figures/redis_tput_cpu/data/redis_smr_proxy.txt <==
"1" 0.02 "smr_proxy" "False" 2.22687878787879 0.0190906487638805 1.6429964330937
"3" 0.05 "smr_proxy" "False" 2.19139102564103 0.0489485370950888 1.77759959960491
"5" 0.1 "smr_proxy" "False" 2.32322615606936 0.0989079871993666 2.24649781296256
"7" 0.2 "smr_proxy" "False" 1.97657489060922 0.198515031986476 2.90185932445625
"9" 0.5 "smr_proxy" "False" 1.77939997336175 0.498138669148441 3.68661267230448
"39" 1 "smr_proxy" "False" 1.69074984958888 0.997271940914232 3.53028965025606
"49" 2 "smr_proxy" "False" 1.21825759850532 1.99557315936626 3.46449227890304
"14" 100 "smr_proxy" "False" 2.31534053249511 12.8760737830459 4.20084066845142
"19" 120 "smr_proxy" "False" 2.25141653014664 13.2653944783029 3.64777245404747
"24" 130 "smr_proxy" "False" 2.31097932572262 12.9290709290709 3.75407182186746
"29" 140 "smr_proxy" "False" 2.23904927906826 13.3345433957237 4.09068048228557
"34" 150 "smr_proxy" "False" 2.26165446611003 13.2182702234655 3.97527286727347
"44" 200 "smr_proxy" "False" 2.29769401929326 13.0041629200386 4.33046316761901


==> figures/redis_tput_cpu/data/redis_smr_sep.txt <==
"2" 0.02 "smr_sep" "False" 2.13612096774194 0.0190361369332783 1.06374572834251
"4" 0.05 "smr_sep" "False" 2.26018327974277 0.0489533326801868 1.54985677800003
"6" 0.1 "smr_sep" "False" 2.13560237596087 0.0988688454308611 1.98219722333992
"8" 0.2 "smr_sep" "False" 2.03350930851064 0.198694369884349 2.67548761221676
"10" 0.5 "smr_sep" "False" 1.92419189479334 0.498287955852532 2.78350392584015
"40" 1 "smr_sep" "False" 1.84696040472175 0.997105595848027 2.45161618604357
"50" 2 "smr_sep" "False" 1.20278317844488 1.99504011184714 3.08950108557245
"15" 100 "smr_sep" "False" 2.31835289619576 12.8939797549281 2.72185564677525
"20" 120 "smr_sep" "False" 2.2474856074598 13.2956278512204 2.95288447491989
"25" 130 "smr_sep" "False" 2.26259454563905 13.2016851500316 3.49264826268628
"30" 140 "smr_sep" "False" 2.20607890734588 13.5483215665379 2.96366346589219
"35" 150 "smr_sep" "False" 2.23680368937371 13.3504711797809 2.9993399169414
"45" 200 "smr_sep" "False" 2.23131136934173 13.3917402164863 2.92887748506569


==> figures/redis_tput_latency/data/redis_haft_w_tx.txt <==
"37" 1 "haft w/ tx" "True" 0.470346122832953 0.997304940941607 14.9103874970487
"47" 2 "haft w/ tx" "True" 0.339669706688047 1.99573929831569 15.6335569140247
"12" 100 "haft w/ tx" "True" 0.160296162382066 99.8403050689403 51.9578641583017
"17" 120 "haft w/ tx" "True" 0.16835034517218 119.805261405261 58.7071459209657
"22" 130 "haft w/ tx" "True" 0.175315469021537 129.769745604688 65.6809570416791
"27" 140 "haft w/ tx" "True" 0.18624444027212 139.722286970131 68.9818216389995
"32" 150 "haft w/ tx" "True" 0.20591021495184 146.101558337773 69.2983714191895
"42" 200 "haft w/ tx" "True" 0.202216805608661 148.563917285472 72.3880360302343
"52" 300 "haft w/ tx" "True" 0.17679922528165 170.195164191034 71.7168589216669


==> figures/redis_tput_latency/data/redis_haft_wo_tx.txt <==
"36" 1 "haft w/o tx" "False" 0.460575362414775 0.997437945032275 8.93073967519675
"46" 2 "haft w/o tx" "False" 0.316415125154151 1.99583915851142 21.547089704
"11" 100 "haft w/o tx" "False" 0.159284915499991 99.8248534896111 52.9275180976861
"16" 120 "haft w/o tx" "False" 0.166952472924168 119.771899450641 62.1538393387003
"21" 130 "haft w/o tx" "False" 0.174726013438631 129.746112609463 64.5947180033271
"26" 140 "haft w/o tx" "False" 0.19016660120987 139.739900755986 68.8399968644858
"31" 150 "haft w/o tx" "False" 0.202574055459872 148.330025640172 71.6508397299505
"41" 200 "haft w/o tx" "False" 0.203255104223569 147.921289205567 70.660687793288
"51" 300 "haft w/o tx" "False" 0.178549861998938 168.411382709471 70.3611843510594


==> figures/redis_tput_latency/data/redis_native.txt <==
"38" 1 "native" "False" 0.46687699860678 0.997371310684458 10.1433371655799
"48" 2 "native" "False" 0.364312921291794 1.99607203488566 9.93879858140245
"13" 100 "native" "False" 0.16347234462949 99.8211122211122 51.4269251176598
"18" 120 "native" "False" 0.168657854549477 119.824618663825 60.4989150012282
"23" 130 "native" "False" 0.174373302144274 129.776379316086 64.4649146935303
"28" 140 "native" "False" 0.190625190261834 139.741300655989 68.4187171745513
"33" 150 "native" "False" 0.206523950162064 145.192667576837 68.189212605308
"43" 200 "native" "False" 0.206440078135186 145.67403682861 68.8160203622418
"53" 300 "native" "False" 0.173657853954076 173.591920335709 71.2302296188274


==> figures/redis_tput_latency/data/redis_smr_proxy.txt <==
"1" 0.02 "smr_proxy" "False" 2.22687878787879 0.0190906487638805 1.6429964330937
"3" 0.05 "smr_proxy" "False" 2.19139102564103 0.0489485370950888 1.77759959960491
"5" 0.1 "smr_proxy" "False" 2.32322615606936 0.0989079871993666 2.24649781296256
"7" 0.2 "smr_proxy" "False" 1.97657489060922 0.198515031986476 2.90185932445625
"9" 0.5 "smr_proxy" "False" 1.77939997336175 0.498138669148441 3.68661267230448
"39" 1 "smr_proxy" "False" 1.69074984958888 0.997271940914232 3.53028965025606
"49" 2 "smr_proxy" "False" 1.21825759850532 1.99557315936626 3.46449227890304
"14" 100 "smr_proxy" "False" 2.31534053249511 12.8760737830459 4.20084066845142
"19" 120 "smr_proxy" "False" 2.25141653014664 13.2653944783029 3.64777245404747
"24" 130 "smr_proxy" "False" 2.31097932572262 12.9290709290709 3.75407182186746
"29" 140 "smr_proxy" "False" 2.23904927906826 13.3345433957237 4.09068048228557
"34" 150 "smr_proxy" "False" 2.26165446611003 13.2182702234655 3.97527286727347
"44" 200 "smr_proxy" "False" 2.29769401929326 13.0041629200386 4.33046316761901


==> figures/redis_tput_latency/data/redis_smr_sep.txt <==
"2" 0.02 "smr_sep" "False" 2.13612096774194 0.0190361369332783 1.06374572834251
"4" 0.05 "smr_sep" "False" 2.26018327974277 0.0489533326801868 1.54985677800003
"6" 0.1 "smr_sep" "False" 2.13560237596087 0.0988688454308611 1.98219722333992
"8" 0.2 "smr_sep" "False" 2.03350930851064 0.198694369884349 2.67548761221676
"10" 0.5 "smr_sep" "False" 1.92419189479334 0.498287955852532 2.78350392584015
"40" 1 "smr_sep" "False" 1.84696040472175 0.997105595848027 2.45161618604357
"50" 2 "smr_sep" "False" 1.20278317844488 1.99504011184714 3.08950108557245
"15" 100 "smr_sep" "False" 2.31835289619576 12.8939797549281 2.72185564677525
"20" 120 "smr_sep" "False" 2.2474856074598 13.2956278512204 2.95288447491989
"25" 130 "smr_sep" "False" 2.26259454563905 13.2016851500316 3.49264826268628
"30" 140 "smr_sep" "False" 2.20607890734588 13.5483215665379 2.96366346589219
"35" 150 "smr_sep" "False" 2.23680368937371 13.3504711797809 2.9993399169414
"45" 200 "smr_sep" "False" 2.23131136934173 13.3917402164863 2.92887748506569


==> figures/single-node-availability/nativeDeploymentcloudSerT1.0fot15.txt <==
serT fr NodTRatio totalTime allNodes araNodes availabilityAchieved fot
1.0 0.000000032 1 8760 1 0 0.9999995200926611 15
1.0 0.000000064 1 8760 1 0 0.9999990400566036 15
1.0 0.000000095 1 8760 1 0 0.9999985750256118 15
1.0 0.000000127 1 8760 1 0 0.9999980949984039 15
1.0 0.000000159 1 8760 1 0 0.9999976149960454 15
1.0 0.00000019 1 8760 1 0 0.9999971500514422 15
1.0 0.000000222 1 8760 1 0 0.9999966700577565 15
1.0 0.000000254 1 8760 1 0 0.9999961900222128 15
1.0 0.000000285 1 8760 1 0 0.9999957249940822 15
1.0 0.000000317 1 8760 1 0 0.9999952450839105 15
1.0 0.000000349 1 8760 1 0 0.9999947650844605 15
1.0 0.000000381 1 8760 1 0 0.9999942850576624 15


==> figures/single-node-availability/nativeDeploymentcloudSerT1.0fot1800.txt <==
serT fr NodTRatio totalTime allNodes araNodes availabilityAchieved fot
1.0 0.000000032 1 8760 1 0 0.9999424066049093 1800
1.0 0.000000064 1 8760 1 0 0.9998848198424828 1800
1.0 0.000000095 1 8760 1 0 0.999829038992966 1800
1.0 0.000000127 1 8760 1 0 0.9997714652876216 1800
1.0 0.000000159 1 8760 1 0 0.9997138982131788 1800
1.0 0.00000019 1 8760 1 0 0.9996581364309247 1800
1.0 0.000000222 1 8760 1 0 0.9996005824060902 1800
1.0 0.000000254 1 8760 1 0 0.9995430350081587 1800
1.0 0.000000285 1 8760 1 0 0.9994872922844537 1800
1.0 0.000000317 1 8760 1 0 0.9994297579302782 1800
1.0 0.000000349 1 8760 1 0 0.9993722301988338 1800
1.0 0.000000381 1 8760 1 0 0.9993147090892558 1800


==> figures/single-node-availability/nativeDeploymentcloudSerT1.0fot60.txt <==
serT fr NodTRatio totalTime allNodes araNodes availabilityAchieved fot
1.0 0.000000032 1 8760 1 0 0.9999980800225802 60
1.0 0.000000064 1 8760 1 0 0.9999961600398156 60
1.0 0.000000095 1 8760 1 0 0.9999943000565938 60
1.0 0.000000127 1 8760 1 0 0.9999923800865557 60
1.0 0.000000159 1 8760 1 0 0.999990460119206 60
1.0 0.00000019 1 8760 1 0 0.9999886001698327 60
1.0 0.000000222 1 8760 1 0 0.9999866802135439 60
1.0 0.000000254 1 8760 1 0 0.9999847602604093 60
1.0 0.000000285 1 8760 1 0 0.9999829003263193 60
1.0 0.000000317 1 8760 1 0 0.9999809804065338 60
1.0 0.000000349 1 8760 1 0 0.9999790604873626 60
1.0 0.000000381 1 8760 1 0 0.9999771405796593 60


==> figures/single-node-availability/nativeDeploymentonPremisesSerT1.0fot15.txt <==
serT fr NodTRatio totalTime allNodes araNodes availabilityAchieved fot
1.0 0.000000032 1 8760 1 0 0.6297089354597281 15
1.0 0.000000064 1 8760 1 0 0.4296277272096739 15
1.0 0.000000095 1 8760 1 0 0.3171010524377323 15
1.0 0.000000127 1 8760 1 0 0.2451334264497259 15
1.0 0.000000159 1 8760 1 0 0.19810786573183578 15
1.0 0.00000019 1 8760 1 0 0.16647656446154416 15
1.0 0.000000222 1 8760 1 0 0.14270677952549005 15
1.0 0.000000254 1 8760 1 0 0.12480024364087984 15
1.0 0.000000285 1 8760 1 0 0.11124852798949596 15
1.0 0.000000317 1 8760 1 0 0.10002633405837248 15
1.0 0.000000349 1 8760 1 0 0.09085749446180053 15
1.0 0.000000381 1 8760 1 0 0.08322729680976283 15


==> figures/single-node-availability/nativeDeploymentonPremisesSerT1.0fot1800.txt <==
serT fr NodTRatio totalTime allNodes araNodes availabilityAchieved fot
1.0 0.000000032 1 8760 1 0 0.6297089354597281 1800
1.0 0.000000064 1 8760 1 0 0.4296277272096739 1800
1.0 0.000000095 1 8760 1 0 0.3171010524377323 1800
1.0 0.000000127 1 8760 1 0 0.2451334264497259 1800
1.0 0.000000159 1 8760 1 0 0.19810786573183578 1800
1.0 0.00000019 1 8760 1 0 0.16647656446154416 1800
1.0 0.000000222 1 8760 1 0 0.14270677952549005 1800
1.0 0.000000254 1 8760 1 0 0.12480024364087984 1800
1.0 0.000000285 1 8760 1 0 0.11124852798949596 1800
1.0 0.000000317 1 8760 1 0 0.10002633405837248 1800
1.0 0.000000349 1 8760 1 0 0.09085749446180053 1800
1.0 0.000000381 1 8760 1 0 0.08322729680976283 1800


==> figures/single-node-availability/nativeDeploymentonPremisesSerT1.0fot60.txt <==
serT fr NodTRatio totalTime allNodes araNodes availabilityAchieved fot
1.0 0.000000032 1 8760 1 0 0.6297089354597281 60
1.0 0.000000064 1 8760 1 0 0.4296277272096739 60
1.0 0.000000095 1 8760 1 0 0.3171010524377323 60
1.0 0.000000127 1 8760 1 0 0.2451334264497259 60
1.0 0.000000159 1 8760 1 0 0.19810786573183578 60
1.0 0.00000019 1 8760 1 0 0.16647656446154416 60
1.0 0.000000222 1 8760 1 0 0.14270677952549005 60
1.0 0.000000254 1 8760 1 0 0.12480024364087984 60
1.0 0.000000285 1 8760 1 0 0.11124852798949596 60
1.0 0.000000317 1 8760 1 0 0.10002633405837248 60
1.0 0.000000349 1 8760 1 0 0.09085749446180053 60
1.0 0.000000381 1 8760 1 0 0.08322729680976283 60


==> figures/styles.inc <==
#set pointsize 4
#set style line 1003 lt 1 lc rgb "#0E539C"  linewidth 5 pt 7  ps 2 dashtype 1  #"native" blue
#set style line 1001 lt 1 lc rgb "#E72322" linewidth 5 pt 3  ps 2 dashtype 1  #"haft w/o tx" red 
#set style line 1002 lt 1 lc rgb "#A20001" linewidth 5 pt 5  ps 2 dashtype 1  #"haft w/ tx" red
#set style line 1004 lt 1 lc rgb "#1F7935" linewidth 5 pt 6  ps 2 dashtype 1  #"smr\\_proxy"  green 
#set style line 1005 lt 1 lc rgb "#1F7935"  linewidth 5 pt 11 ps 2 dashtype 1  #"smr\\_sep"  green


set style line 1002  lc rgb "#8b1a0e" lw 3 pt 9  ps 2 dt 1 #haft haft w/tx -- red solid line -- up triangle points
set style line 1001  lc rgb "#E72322" lw 5 pt 13 ps 2  dt (2,1,2,1) #haft w/o tx -- red dashed line -- diamond points
set style line 1003  lc rgb "#0E539C" lw 3 pt 7  ps 2 dt 1 #native -- blue solid line -- circle points
set style line 1005  lc rgb "#008F00" lw 3 pt 11 ps 2 dt 1 #smr -- green solid line -- down triangle points
set style line 1004  lc rgb "#003300" lw 4 pt 4 ps 1  dt (2,1,2,1)  # smr 2 -- green dashed line -- empty square points

set style line 1006  lc rgb "#E50000" lw 5 pt 6 ps 1 dt (2,1,2,1)  # additional 1 red dot dashed lines -- diamond points
set style line 1007  lc rgb "#1F7935" lw 5 pt 10 ps 1 dt (2,1,2,1)  # additional 2 green dashed -- down triangle points
set style line 1008  lc rgb "#0E539C" lw 3 pt 7  ps 2 dt 1 #native -- blue dashed line -- circle points


#DIFFERENT COLORS FOR LINES USED IN PERCENTILES, not used for now
set style line 105 lt 1 lc rgb "#404040" lw 1 pt 9 ps 2
set style line 125 lt 1 lc rgb "#595959" lw 1 pt 9 ps 2 
set style line 150 lt 1 lc rgb "#808080" lw 1 pt 9 ps 2 
set style line 175 lt 1 lc rgb "#A6A6A6" lw 1 pt 9 ps 2 
set style line 190 lt 1 lc rgb "#D9D9D9" lw 1 pt 9 ps 2 

set style line 101 lt 1 lc rgb "black" lw 2
set style line 102 lt 1 lc rgb "black" lw 6
set style line 103 lt 2 lc rgb "black" lw 2
set style line 104 lt 2 lc rgb "black" lw 6
                  

# DASHED LINE STYLES
set style line 300  linewidth 1.000 pointtype 2 dashtype 1 pointsize default pointinterval 0
set style line 301  linewidth 2.000 pointtype 2 dashtype 2 pointsize default pointinterval 0
set style line 302  linewidth 2.000 pointtype 2 dashtype 4 pointsize default pointinterval 0
set style line 303  linewidth 2.000 pointtype 2 dashtype 5 pointsize default pointinterval 0
set style line 304  linewidth 2.000 pointtype 2 dashtype 6 pointsize default pointinterval 0
set style line 305  linewidth 2.000 pointtype 2 dashtype 7 pointsize default pointinterval 0
set style line 306  linewidth 2.000 pointtype 2 dashtype 8 pointsize default pointinterval 0

#UNUSED:
#set style line 1 lc rgb 'gray90' lt 1 lw 1 pt 9 ps 2
#set style line 2 lc rgb 'gray60' lt 1 lw 1
#set style line 3 lc rgb 'gray30' lt 1 lw 1
#set style line 4 lc rgb 'black'  lt 1 lw 1


==> figures/time/correct/1ILRGoodput.txt <==
new_rates Result
0.000000032 2591983.9015545496
0.000000067 2591966.1934984475
0.000000102 2591948.485680466
0.000000137 2591930.7781076496
0.000000172 2591913.070772964
0.000000207 2591895.363679964
0.000000242 2591877.656832102
0.000000277 2591859.950222357
0.000000312 2591842.243857761
0.000000347 2591824.5377506176
0.000000386 2591806.831871088
0.000001505 2591246.8070392357
0.000002624 2590687.024124619
0.000003743 2590127.4829672123
0.000004862 2589568.1836747904
0.000005981 2589009.125624137
0.0000071 2588450.3088618033
0.000008219 2587891.73368408
0.000009338 2587333.3990883688
0.000010457 2586775.3053167504
0.000011574 2586217.45220804
0.000038194 2573015.003379592
0.000064814 2559946.6555000255
0.000091434 2547010.379283352
0.000118054 2534204.1849454646
0.000144674 2521526.1147247967
0.000171294 2508974.253242756
0.000197914 2496546.733548565
0.000224534 2484241.719205858
0.000251154 2472057.3965596748
0.000277778 2459992.0108283493
0.001916667 1891595.4840980144
0.003555556 1536558.9796609697
0.005194445 1293734.3601769665
0.006833334 1117168.4953598634
0.008472223 983002.353475422
0.010111112 877606.2549733841
0.011750001 792622.1936640026
0.01338889 722644.087020408
0.015027779 664019.8054749963
0.016666668 614193.5016639015


==> figures/time/correct/1haftGoodput.txt <==
new_rates Result
0.000000032 2591994.270828347
0.000000067 2591987.9715184867
0.000000102 2591981.669646772
0.000000137 2591975.3701343634
0.000000172 2591969.06875696
0.000000207 2591962.7690883754
0.000000242 2591956.4676727583
0.000000277 2591950.1680632452
0.000000312 2591943.8665917013
0.000000347 2591937.565207428
0.000000386 2591931.2658099527
0.000001505 2591731.9562749965
0.000002624 2591532.6774334423
0.000003743 2591333.429180014
0.000004862 2591134.211656136
0.000005981 2590935.024796365
0.0000071 2590735.8684407845
0.000008219 2590536.742692079
0.000009338 2590337.647748075
0.000010457 2590138.5832199496
0.000011574 2589939.549537118
0.000038194 2585212.9253664687
0.000064814 2580503.5294758417
0.000091434 2575811.2622173047
0.000118054 2571136.037643843
0.000144674 2566477.7577525675
0.000171294 2561836.332291952
0.000197914 2557211.6672331286
0.000224534 2552603.6755325557
0.000251154 2548012.2720635543
0.000277778 2543437.3526086505
0.001916667 2290279.733701167
0.003555556 2082966.5387145095
0.005194445 1910077.1863282546
0.006833334 1763694.0547652664
0.008472223 1638154.6522692132
0.010111112 1529302.5781868717
0.011750001 1434017.4096918236
0.01338889 1349911.4132292883
0.015027779 1273937.4427548326
0.016666668 1059257.1757386297


==> figures/time/correct/1nativeGoodput.txt <==
new_rates Result
0.000000032 2591532.5091315624
0.000000067 2591018.4638658133
0.000000102 2590504.622450636
0.000000137 2589990.984996249
0.000000172 2589477.5509719397
0.000000207 2588964.3204281786
0.000000242 2588451.2932511377
0.000000277 2587938.4693166534
0.000000312 2587425.8490387504
0.000000347 2586913.4312838838
0.000000386 2586401.216413465
0.000001505 2570300.6621412374
0.000002624 2554399.309810243
0.000003743 2538693.4905739166
0.000004862 2523179.608398553
0.000005981 2507854.1791549455
0.0000071 2492713.7825268055
0.000008219 2477755.086278039
0.000009338 2462974.8527001347
0.000010457 2448369.894322869
0.000011574 2433937.110087961
0.000038194 2134549.8300291426
0.000064814 1900745.5627703168
0.000091434 1713102.5339276392
0.000118054 1559178.4673031452
0.000144674 1430634.0304633316
0.000171294 1321670.1630584702
0.000197914 1228117.635236397
0.000224534 1146930.705266329
0.000251154 1075812.0958179794
0.000277778 1012998.2832551444
0.001916667 220472.5142692002
0.003555556 123697.09054036216
0.005194445 85963.69889878247
0.006833334 65870.20793849311
0.008472223 53390.50228615416
0.010111112 44886.371746836325
0.011750001 38719.122821226876
0.01338889 34041.8766217265
0.015027779 30372.854910822574
0.016666668 27417.7760360448


==> figures/time/correct/1smr3Goodput.txt <==
new_rates Result
0.000000032 2591532.665304905
0.000000067 2591018.7916994584
0.000000102 2590505.121805962
0.000000137 2589991.6557327765
0.000000172 2589478.392954479
0.000000207 2588965.3335266574
0.000000242 2588452.4773302306
0.000000277 2587939.8242495367
0.000000312 2587427.3746935064
0.000000347 2586915.127537096
0.000000386 2586403.083136413
0.000001505 2570307.8668775493
0.000002624 2554411.7801939147
0.000003743 2538711.2032028725
0.000004862 2523202.586428831
0.000005981 2507882.4900089614
0.0000071 2492747.535694089
0.000008219 2477794.4446220445
0.000009338 2463019.976904994
0.000010457 2448421.021309731
0.000011574 2433994.4976513544
0.000038194 2134894.8511475255
0.000064814 1901761.7710740245
0.000091434 1715217.289569848
0.000118054 1562789.0237986923
0.000144674 1436086.0645020737
0.000171294 1329255.8452126998
0.000197914 1238081.5264468058
0.000224534 1159471.8638915848
0.000251154 1091094.7931609752
0.000277778 1031156.5624153088
0.001916667 415374.42619669024
0.003555556 426172.12971698714
0.005194445 457547.9071625432
0.006833334 485351.015144134
0.008472223 507861.23368610773
0.010111112 525909.3598858949
0.011750001 540474.9489910636
0.01338889 552347.4706043605
0.015027779 562120.748842579
0.016666668 570236.7748629232


==> figures/time/down/1ILRGoodput.txt <==
new_rates Result
0.000000032 0.938100776609641
0.000000067 1.9699981720506718
0.000000102 3.0018814680391768
0.000000137 4.033750664870538
0.000000172 5.065605762823826
0.000000207 6.097446762191515
0.000000242 7.129273663272211
0.000000277 8.161086466336354
0.000000312 9.192885171693208
0.000000347 10.224669779684374
0.000000386 11.256440290478658
0.000001505 43.89063141278448
0.000002624 76.51072271105765
0.000003743 109.11672331936147
0.000004862 141.70864237835355
0.000005981 174.28648898491033
0.0000071 206.85027225803674
0.000008219 239.40000134218016
0.000009338 271.9356852602091
0.000010457 304.4573331309621
0.000011574 336.96495403189033
0.000038194 1106.3077507138646
0.000064814 1867.8355595926582
0.000091434 2621.666851168189
0.000118054 3367.917715949334
0.000144674 4106.701911461265
0.000171294 4838.1309302051595
0.000197914 5562.3140766315155
0.000224534 6279.358494422965
0.000251154 6989.369190352044
0.000277778 7692.449181273757
0.001916667 40813.91945461651
0.003555556 61502.12921932085
0.005194445 75651.52170660764
0.006833334 85937.90008262845
0.008472223 93753.03771835759
0.010111112 99892.30758068625
0.011750001 104842.54356232774
0.01338889 108918.69895830376
0.015027779 112333.4900364684
0.016666668 115235.80014516973


==> figures/time/down/1haftGoodput.txt <==
new_rates Result
0.000000032 0.09666710399007691
0.000000067 0.20300042496894202
0.000000102 0.30933322890187925
0.000000137 0.41566551595652346
0.000000172 0.5219972859609813
0.000000207 0.6283285393072969
0.000000242 0.7346592752105838
0.000000277 0.8409894948361221
0.000000312 0.9473191968569107
0.000000347 1.0536483818606386
0.000000386 1.1599770507196803
0.000001505 4.523562626542052
0.000002624 7.886630948551346
0.000003743 11.2491821363669
0.000004862 14.611216309300678
0.000005981 17.972733585853895
0.0000071 21.333734085536612
0.000008219 24.694217929199844
0.000009338 28.054185233032424
0.000010457 31.413636120168796
0.000011574 34.77257070463416
0.000038194 114.54006619384545
0.000064814 194.01694221726493
0.000091434 273.20478443971916
0.000118054 352.1051676016214
0.000144674 430.7196536660657
0.000171294 509.04979529108925
0.000197914 587.097132909027
0.000224534 664.8631948466003
0.000251154 742.3495000802843
0.000277778 819.557554555689
0.001916667 5092.089570929838
0.003555556 8591.137690665348
0.005194445 11509.353936075955
0.006833334 13980.308731609603
0.008472223 16099.528095207734
0.010111112 17937.140785941876
0.011750001 19545.789199254818
0.01338889 20965.766038864145
0.015027779 22207.711391400793
0.016666668 20479.11152829317


==> figures/time/down/1nativeGoodput.txt <==
new_rates Result
0.000000032 0.15620512901454756
0.000000067 0.3279657041583732
0.000000102 0.4996581534307658
0.000000137 0.6712825174078146
0.000000172 0.8428388364862976
0.000000207 1.0143271511497738
0.000000242 1.1857475018201395
0.000000277 1.3570999288834977
0.000000312 1.528384473011091
0.000000347 1.69960117396707
0.000000386 1.8707500722948476
0.000001505 7.250507566313031
0.000002624 12.563700531120201
0.000003743 17.811556749965497
0.000004862 22.99527388693914
0.000005981 28.116020688892206
0.0000071 33.17493751903479
0.000008219 38.17313740006851
0.000009338 43.111707050823085
0.000010457 47.99170700950026
0.000011574 52.81417294534884
0.000038194 152.8485668275847
0.000064814 230.96870948989687
0.000091434 293.66459225314713
0.000118054 345.0937856516486
0.000144674 388.0428665221523
0.000171294 424.44941757035826
0.000197914 455.6981018783426
0.000224534 482.8142191224392
0.000251154 506.5674724127504
0.000277778 527.5469230461703
0.001916667 792.2384873713255
0.003555556 824.5592090970681
0.005194445 837.1612025912443
0.006833334 843.8719163529067
0.008472223 848.0398070608302
0.010111112 850.879926679966
0.011750001 852.939583712546
0.01338889 854.5016866682308
0.015027779 855.7270754155063
0.016666668 856.7140072992133


==> figures/time/down/1smr3Goodput.txt <==
new_rates Result
0.000000032 2.2592599308771715E-6
0.000000067 9.961841135056665E-6
0.000000102 2.3127879548413662E-5
0.000000137 4.175491705155601E-5
0.000000172 6.584049745907463E-5
0.000000207 9.538216653071183E-5
0.000000242 1.303774719248515E-4
0.000000277 1.7082396325466428E-4
0.000000312 2.1671919205158664E-4
0.000000347 2.6806071177209903E-4
0.000000386 3.2484607787710667E-4
0.000001505 0.004917648662474529
0.000002624 0.01488032427454541
0.000003743 0.03013836977202744
0.000004862 0.05061909007583108
0.000005981 0.0762515441498285
0.0000071 0.1069664916151844
0.000008219 0.1426963442761388
0.000009338 0.18337511616121566
0.000010457 0.22893837375696777
0.000011574 0.2793231979813275
0.000038194 2.762698983073533
0.000064814 7.32736267776907
0.000091434 13.578026087175916
0.000118054 21.26134908661767
0.000144674 30.20745701028919
0.000171294 40.298056014483016
0.000197914 51.447569004378394
0.000224534 63.59300087401782
0.000251154 76.68647180218328
0.000277778 90.6904760782009
0.001916667 2242.2591719594643
0.003555556 6011.900690166296
0.005194445 10616.511522050789
0.006833334 15688.676923061008
0.008472223 21041.40025267231
0.010111112 26570.572379395137
0.011750001 32213.9022750304
0.01338889 37931.92300986463
0.015027779 43698.477746485114
0.016666668 49495.56601023461


==> figures/time/sdc/1ILRGoodput.txt <==
new_rates Result
0.000000032 15.162923375380569
0.000000067 31.841921495324364
0.000000102 48.520691664888496
0.000000137 65.1992338887454
0.000000172 81.87754817107835
0.000000207 98.55563451693367
0.000000242 115.2334929307587
0.000000277 131.9111234167011
0.000000312 148.5885259803656
0.000000347 165.2657006258817
0.000000386 181.94264735827332
0.000001505 709.4229655413702
0.000002624 1236.675326332893
0.000003743 1763.6998772529573
0.000004862 2290.496765851909
0.000005981 2817.0661395140814
0.0000071 3343.4081453440867
0.000008219 3869.522930586206
0.000009338 4395.410642659102
0.000010457 4921.071428007155
0.000011574 5446.505433650087
0.000038194 17881.692011545823
0.000064814 30190.530605944215
0.000091434 42374.936934974605
0.000118054 54436.78805938767
0.000144674 66377.9238365345
0.000171294 78200.14705672224
0.000197914 89905.22484519632
0.000224534 101494.89005032729
0.000251154 112970.84082871315
0.000277778 124334.74261728193
0.001916667 659646.5444671097
0.003555556 993978.7583657053
0.005194445 1222625.4205859173
0.006833334 1388877.5818997773
0.008472223 1515211.8479937813
0.010111112 1614458.541132395
0.011750001 1694485.8260093906
0.01338889 1760383.958693794
0.015027779 1815591.2616965713
0.016666668 1862513.7477618267


==> figures/time/sdc/1haftGoodput.txt <==
new_rates Result
0.000000032 5.642104664872816
0.000000067 11.848390376715288
0.000000102 18.054645261043238
0.000000137 24.26087235054215
0.000000172 30.467066359996185
0.000000207 36.673234125297625
0.000000242 42.87936726048629
0.000000277 49.08546959080418
0.000000312 55.29154796373276
0.000000347 61.49758940113054
0.000000386 67.7036084709305
0.000001505 264.0237494226503
0.000002624 460.3136693109914
0.000003743 656.5734547432892
0.000004862 852.8029715182088
0.000005981 1049.0024124115635
0.0000071 1245.171545493874
0.000008219 1441.3106612497759
0.000009338 1637.4194300516576
0.000010457 1833.4982400638455
0.000011574 2029.5469166720118
0.000038194 6685.277647314464
0.000064814 11324.03975404492
0.000091434 15945.925584626832
0.000118054 20551.026989248774
0.000144674 25139.438410648676
0.000171294 29711.244983303124
0.000197914 34266.53959311476
0.000224534 38805.41202686816
0.000251154 43327.95162734451
0.000277778 47834.24718116612
0.001916667 297193.48403253144
0.003555556 501394.2758527389
0.005194445 671686.3517956282
0.006833334 815868.982719266
0.008472223 939519.756628123
0.010111112 1046732.9657236026
0.011750001 1140582.347153279
0.01338889 1223419.9044590967
0.015027779 1297076.5546414044
0.016666668 1362998.2111615392


==> figures/time/sdc/1nativeGoodput.txt <==
new_rates Result
0.000000032 467.41416499280507
0.000000067 981.3749959404955
0.000000102 1495.1319199572345
0.000000137 2008.685058236062
0.000000172 2522.0345320287674
0.000000207 3035.180462239814
0.000000242 3548.122969520248
0.000000277 4060.8621755149284
0.000000312 4573.398200060845
0.000000347 5085.731164586161
0.000000386 5597.861189381185
0.000001505 21695.719155573366
0.000002624 37594.343620435204
0.000003743 53297.410035754685
0.000004862 68808.50399887825
0.000005981 84131.12439212334
0.0000071 99268.68523156835
0.000008219 114224.51791565736
0.000009338 129001.87654640543
0.000010457 143603.93583467262
0.000011574 158033.7956802342
0.000038194 457348.26947639656
0.000064814 691079.1482119225
0.000091434 878652.7105826843
0.000118054 1032512.6199759654
0.000144674 1160998.3994772558
0.000171294 1269908.849009486
0.000197914 1363414.5494747444
0.000224534 1444562.4362268783
0.000251154 1515648.4211254404
0.000277778 1578434.6620317344
0.001916667 2370702.80652377
0.003555556 2467458.6417277204
0.005194445 2505185.037883515
0.006833334 2525275.2867489266
0.008472223 2537752.82625637
0.010111112 2546255.6264985916
0.011750001 2552421.7585830735
0.01338889 2557098.2957224175
0.015027779 2560766.6402583774
0.016666668 2563721.262335099


==> figures/time/sdc/1smr3Goodput.txt <==
new_rates Result
0.000000032 467.4141929636645
0.000000067 981.3751182903832
0.000000102 1495.1322017247687
0.000000137 2008.6855628070548
0.000000172 2522.0353211447937
0.000000207 3035.181596006819
0.000000242 3548.1245063898464
0.000000277 4060.8641723163096
0.000000312 4573.400711969967
0.000000347 5085.734245166028
0.000000386 5597.864890542653
0.000001505 21695.759988156453
0.000002624 37594.421920210894
0.000003743 53297.47841158505
0.000004862 68808.46971120418
0.000005981 84130.85162297523
0.0000071 99267.99679640401
0.000008219 114223.19914943495
0.000009338 128999.67455174144
0.000010457 143600.56221169652
0.000011574 158028.93176414224
0.000038194 457153.2605875251
0.000064814 690286.5397986436
0.000091434 876817.9525192505
0.000118054 1029225.8899877262
0.000144674 1155904.6394808278
0.000171294 1262708.6173698204
0.000197914 1353856.6083413616
0.000224534 1432442.8086311766
0.000251154 1500798.1908781743
0.000277778 1560715.9362972279
0.001916667 2174359.40885567
0.003555556 2159804.0123378825
0.005194445 2123828.399579521
0.006833334 2090955.5354084617
0.008472223 2063093.9053227461
0.010111112 2039517.5595968072
0.011750001 2019309.3418569663
0.01338889 2001719.3456675855
0.015027779 1986179.8255710686
0.016666668 1972267.1184443156

